TcGAN: Semantic-Aware and Structure-Preserved GANs with Individual Vision Transformer for Fast Arbitrary One-Shot Image Generation

One-shot image generation (OSG) with generative adversarial networks that learn from the internal patches of a given image has attracted world wide attention. In recent studies, scholars have primarily focused on extracting features of images from probabilistically distributed inputs with pure convolutional neural networks (CNNs). However, it is quite difficult for CNNs with limited receptive domain to extract and maintain the global structural information. Therefore, in this paper, we propose a novel structure-preserved method TcGAN with individual vision transformer to overcome the shortcomings of the existing one-shot image generation methods. Specifically, TcGAN preserves global structure of an image during training to be compatible with local details while maintaining the integrity of semantic-aware information by exploiting the powerful long-range dependencies modeling capability of the transformer. We also propose a new scaling formula having scale-invariance during the calculation period, which effectively improves the generated image quality of the OSG model on image super-resolution tasks. We present the design of the TcGAN converter framework, comprehensive experimental as well as ablation studies demonstrating the ability of TcGAN to achieve arbitrary image generation with the fastest running time. Lastly, TcGAN achieves the most excellent performance in terms of applying it to other image processing tasks, e.g., super-resolution as well as image harmonization, the results further prove its superiority.

==> utfsym/source/usym1F5D5.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1028.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1536.0000,224.0000) --
    (512.0000,224.0000) -- (512.0000,-32.0000) -- (1536.0000,-32.0000) --
    (1536.0000,224.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym2617.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1795.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1454.0000,0.0000) --
    (112.0000,0.0000) -- (212.0000,-801.0000) -- (783.0000,-1342.0000) --
    (1354.0000,-801.0000) -- (1454.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym268A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1856.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1724.0000,-636.0000) --
    (324.0000,-636.0000) -- (324.0000,-828.0000) -- (1724.0000,-828.0000) --
    (1724.0000,-636.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym26CA.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1745.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1454.0000,-1292.0000) --
    (1354.0000,-491.0000) -- (783.0000,50.0000) -- (212.0000,-491.0000) --
    (112.0000,-1292.0000) -- (1454.0000,-1292.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym2758.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (241.0000,0.0000) --
    (100.0000,0.0000) -- (100.0000,-1417.0000) -- (241.0000,-1417.0000) --
    (241.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym2759.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (524.0000,0.0000) --
    (100.0000,0.0000) -- (100.0000,-1417.0000) -- (524.0000,-1417.0000) --
    (524.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym275A.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (807.0000,0.0000) --
    (100.0000,0.0000) -- (100.0000,-1417.0000) -- (807.0000,-1417.0000) --
    (807.0000,0.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym2796.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1513.0000,-586.0000) --
    (100.0000,-586.0000) -- (100.0000,-831.0000) -- (1513.0000,-831.0000) --
    (1513.0000,-586.0000) -- cycle;
\end{scope}

\end{tikzpicture}



==> utfsym/source/usym27A4.tikz <==



\begin{tikzpicture}[y=0.80pt, x=0.80pt, yscale=-1.000000, xscale=1.000000, inner sep=0pt, outer sep=0pt]
\begin{scope}[shift={(100.0,1832.0)},nonzero rule]
  \path[draw=.,fill=.,line width=1.600pt] (1835.0000,-709.0000) --
    (100.0000,0.0000) -- (512.0000,-709.0000) -- (100.0000,-1417.0000) --
    (1835.0000,-709.0000) -- cycle;
\end{scope}

\end{tikzpicture}


